The CDF L2 Track Trigger Upgrade

This proceedings describes the XFT stereo upgrade for the CDF Level 2 trigger system. Starting with the stereo finder boards, up to the XFT stereo track algorithim implementation in the Level 2 PC. This proceedings will discuss the effectiveness of the Level 2 Stereo track algorithm at achieving reduced trigger rates with high efficiencies during high luminosity running.

==> abstract.txt <==
Title: The CDF L2 Track Trigger Upgrade
Autohrs: D. Cox (University of California - Davis)
Comments: Proceedings from poster presentation at the Hadron Collider Physics Symposium (HCPppppppp2008), Galena, Illinois, USA, May 27-31, 2008; 7 pages, LaTex, 5 eps figures.

This proceedings describes the XFT stereo upgrade for the CDF Level 2 trigger system. Starting with the stereo finder boards, up to the XFT stereo track algorithim implementation in the Level 2 PC. This proceedings will discuss the effectiveness of the Level 2 Stereo track algorithm at achieving reduced trigger rates with high efficiencies during high luminosity running.
